Persistent Iterators with Value Semantics

Iterators are a fundamental programming abstraction for traversing and modifying elements in containers in mainstream imperative languages such as C++. Iterators provide a uniform access mechanism that hides low-level implementation details of the underlying data structure. However, iterators over mutable containers suffer from well-known hazards including invalidation, aliasing, data races, and subtle side effects. Immutable data structures, as used in functional programming languages, avoid the pitfalls of mutation but rely on a very different programming model based on recursion and higher-order combinators rather than iteration. However, these combinators are not always well-suited to expressing certain algorithms, and recursion can expose implementation details of the underlying data structure. In this paper, we propose persistent iterators -- a new abstraction that reconciles the familiar iterator-based programming style of imperative languages with the semantics of persistent data structures. A persistent iterator snapshots the version of its underlying container at creation, ensuring safety against invalidation and aliasing. Iterator operations operate on the iterator-local copy of the container, giving true value semantics: variables can be rebound to new persistent values while previous versions remain accessible. We implement our approach in the form of LibFPP -- a C++ container library providing persistent vectors, maps, sets, strings, and other abstractions as persistent counterparts to the Standard Template Library (STL). Our evaluation shows that LibFPP retains the expressiveness of iterator-based programming, eliminates iterator-invalidation, and achieves asymptotic complexities comparable to STL implementations. Our design targets use cases where persistence and safety are desired, while allowing developers to retain familiar iterator-based programming patterns.

==> data/access-it-set-slow.csv <==
Size,F::set,std::set,absl::btree_set,folly::F14FastSet,immer::set
10,134.954,15.6978,41.4693,18.4337,8.90743
20,302.688,34.1759,91.4656,38.4753,15.2281
30,408.858,45.7928,121.328,79.8958,25.1903
40,542.457,63.7732,158.552,97.9267,61.4556
50,702.729,84.1598,195.395,144.938,109.547
60,787.71,104.26,236.18,175.138,156.408
70,937.745,127.358,346.278,192.079,172.425
80,1044.91,143.603,421.587,212.185,188.168
90,1166.01,163.502,471.701,296.795,182.44
100,1279.79,183.878,520.169,313.085,181.478
200,2583.2,395.312,1008.1,650.746,236.042
300,4160.0,676.168,1488.71,861.877,343.945
400,5081.35,819.714,1986.71,1179.43,399.528
500,6305.16,1036.31,2462.61,1397.63,467.742
600,7605.41,1239.71,2943.88,1626.16,579.416
700,8824.58,1444.77,3468.74,1793.24,696.022
800,10067.9,1660.79,3920.19,2159.23,784.164
900,11319.0,1875.97,4412.82,2384.4,915.024
1000,12583.7,2094.95,4910.32,2690.6,878.731
2000,24996.7,4212.28,9816.88,5211.94,5436.94
3000,37400.4,7419.3,14654.4,8901.04,5997.48
4000,50197.1,10253.1,22587.1,12249.4,6502.92
5000,63395.9,20822.9,28449.1,14360.4,6912.9
6000,76982.9,23260.4,34775.5,21673.3,7315.53
7000,88714.2,28248.7,39764.6,24443.3,8012.3
8000,101617.0,30308.7,45680.4,26720.0,9293.73
9000,127762.0,33267.9,51860.8,29669.5,10132.3
10000,127393.0,33246.6,56868.3,31479.6,11127.9
20000,254117.0,56992.9,114336.0,64522.9,21883.4
30000,386729.0,82006.3,171430.0,139242.0,33952.0
40000,510585.0,108901.0,229907.0,138127.0,65993.3
50000,636140.0,139449.0,288440.0,241567.0,133882.0
60000,768610.0,158612.0,343045.0,280940.0,188390.0
70000,898678.0,195711.0,413734.0,307922.0,227125.0
80000,1020880.0,213634.0,458593.0,288520.0,241260.0
90000,1153620.0,242480.0,510881.0,414831.0,235930.0
100000,1283140.0,262033.0,567023.0,486789.0,237134.0


==> data/access-it-set.csv <==
Size,F::set,std::set,absl::btree_set,folly::F14FastSet,immer::set
10,88.4375,16.1194,41.2649,21.3276,9.45607
20,177.297,31.1687,83.9859,40.9696,14.8627
30,263.524,43.5658,125.247,79.5814,24.6056
40,379.63,63.1375,157.773,99.3844,62.1543
50,436.313,84.4164,198.667,147.473,109.256
60,530.431,103.6,251.954,172.804,155.3
70,602.7,120.236,345.259,191.147,173.174
80,690.7,132.542,404.438,210.399,195.022
90,777.06,158.967,454.425,286.589,185.561
100,852.709,184.925,506.373,320.51,181.563
200,1718.69,368.426,990.026,645.66,245.444
300,2609.8,597.36,1482.31,861.715,323.325
400,3413.1,769.04,1959.37,1189.91,413.861
500,4238.85,1008.46,2530.71,1400.91,474.597
600,5072.08,1214.58,2938.47,1581.62,592.717
700,6087.8,1331.21,3462.0,1837.87,693.948
800,6839.45,1546.42,3947.83,2519.35,797.106
900,8101.24,1786.21,4397.72,2373.21,924.977
1000,8480.21,1907.64,4902.92,2563.97,879.287
2000,16792.5,4145.53,9906.45,5073.62,5430.98
3000,25720.0,5702.93,14655.6,8337.49,6036.11
4000,33357.5,8831.84,22575.4,10220.4,6436.26
5000,43029.2,21085.5,28196.6,13741.8,6965.97
6000,51050.3,24525.5,33912.2,18335.4,7534.57
7000,60012.5,29356.2,39435.4,25422.1,8356.0
8000,68907.6,29873.3,46135.0,23990.4,9411.03
9000,77411.7,32000.0,52102.9,29630.8,10169.0
10000,85648.4,33631.7,56907.1,29492.0,12006.8
20000,174908.0,53296.3,115059.0,61295.8,22946.3
30000,257657.0,80245.5,173208.0,129554.0,37865.0
40000,344936.0,108000.0,232312.0,134353.0,66654.3
50000,439000.0,141673.0,297450.0,239631.0,141935.0
60000,568181.0,171502.0,366286.0,282971.0,193362.0
70000,634928.0,201126.0,426562.0,307618.0,240369.0
80000,723647.0,226916.0,487769.0,304263.0,280861.0
90000,875728.0,264809.0,558882.0,448975.0,246817.0
100000,911332.0,287348.0,614600.0,528641.0,255048.0


==> data/access-it-vector-slow.csv <==
Size,F::vector,std::vector,absl::InlinedVector,folly::fbvector,immer::flex_vector
10,196.7,3.7532,3.71815,3.42434,7.79491
20,307.381,6.27847,6.84811,6.833,14.1238
30,419.921,9.52187,9.83185,9.82125,20.2713
40,526.707,13.0737,13.0902,12.9014,32.2673
50,688.642,16.0667,16.0806,16.1597,37.9063
60,753.125,18.3599,18.4707,17.9745,44.8634
70,929.186,21.271,21.7348,21.1342,54.3258
80,1087.31,25.6619,29.8003,30.7549,62.2254
90,1195.32,27.5692,34.2433,33.5198,69.8659
100,1312.57,31.201,31.0918,31.2251,78.7304
200,2557.84,69.6155,69.828,69.9318,163.572
300,3760.85,99.8141,101.593,99.843,240.646
400,4998.32,129.314,129.944,129.424,316.853
500,6318.06,160.169,153.308,153.688,382.999
600,7268.05,181.662,189.408,186.545,457.969
700,8387.47,211.189,211.615,226.764,541.438
800,9508.73,239.582,242.155,252.847,602.75
900,10758.3,267.705,267.931,273.37,687.464
1000,12136.9,301.241,310.281,298.479,746.268
2000,23541.7,606.759,581.837,582.423,1614.71
3000,35931.6,880.672,869.078,911.552,2398.15
4000,47630.4,1196.96,1164.08,1156.19,3185.25
5000,59969.2,1481.82,1448.26,1449.73,4008.12
6000,71682.4,1897.59,1729.81,1737.87,4813.75
7000,83715.8,2199.88,2046.04,2017.6,5588.61
8000,96302.1,2587.22,2314.7,2304.47,6352.06
9000,107601.0,2614.23,2601.94,2622.92,7224.29
10000,120060.0,2905.7,2900.97,2921.74,8066.03
20000,239345.0,7092.33,5772.1,7067.62,16500.1
30000,360942.0,10590.8,8653.33,10482.7,24867.1
40000,481804.0,14499.6,11862.7,14202.1,35051.3
50000,602617.0,17515.0,14520.2,18189.7,44179.6
60000,729963.0,21437.9,17293.3,21385.8,52942.9
70000,848900.0,24942.2,20588.3,25041.3,61760.9
80000,970472.0,28375.9,23177.0,29246.2,72517.4
90000,1097290.0,31376.3,27843.3,33552.5,79780.0
100000,1217520.0,35937.1,30874.6,36403.7,88677.1


==> data/access-it-vector.csv <==
Size,F::vector,std::vector,absl::InlinedVector,folly::fbvector,immer::flex_vector
10,111.932,3.66325,3.91633,3.43919,7.79317
20,187.062,6.57476,6.86113,6.57939,13.4726
30,273.107,9.18593,9.44392,9.25572,19.4652
40,349.594,12.0298,12.2929,12.3017,30.9608
50,451.888,15.159,15.1578,15.2167,36.3321
60,538.418,18.0238,18.0489,18.0159,42.2478
70,627.136,20.9036,21.1495,20.882,53.6233
80,713.314,23.7147,29.347,24.0968,62.0256
90,857.828,27.4455,34.242,26.5974,73.0267
100,919.335,29.5474,30.4683,29.419,76.2587
200,1747.65,67.3128,69.4179,67.605,155.316
300,2513.2,96.4485,95.9526,96.1167,229.187
400,3462.07,123.746,124.277,125.01,302.55
500,4201.78,156.301,158.927,152.988,373.377
600,5046.12,181.732,181.377,181.423,445.711
700,5852.91,209.711,214.734,214.236,519.511
800,6674.3,238.178,238.393,242.175,599.851
900,7369.4,278.355,292.032,269.241,700.493
1000,8478.72,296.17,295.737,296.921,753.019
2000,16276.7,597.598,587.917,580.852,1655.34
3000,25812.5,875.764,898.329,866.849,2602.68
4000,32248.7,1184.44,1186.16,1151.49,3201.33
5000,40473.4,1566.59,1438.3,1484.21,3977.82
6000,49877.5,1739.58,1801.35,1735.46,4756.15
7000,58485.4,2041.3,2015.15,2108.95,5713.75
8000,64912.5,2317.57,2309.94,2384.17,6390.56
9000,74377.6,2628.96,2587.29,2599.87,7286.38
10000,82472.9,3309.64,2871.79,2868.12,8187.73
20000,169238.0,7000.12,5866.24,7173.04,16375.3
30000,255347.0,11095.4,8721.05,10652.5,24941.6
40000,334287.0,14261.9,11523.5,14077.7,34576.7
50000,425361.0,18115.0,14838.9,17752.9,44763.4
60000,503456.0,22144.9,17534.2,21474.3,52218.7
70000,594798.0,24608.3,20965.8,25031.2,61417.1
80000,675999.0,29272.1,24062.9,28533.0,69767.1
90000,762303.0,32462.4,27690.9,32287.0,79943.8
100000,849567.0,37364.9,28860.8,34856.2,88293.7


==> data/access-set-slow.csv <==
Size,F::set,std::set,absl::btree_set,folly::F14FastSet,immer::set
10,132.095,15.8556,39.9168,17.924,8.90182
20,293.395,29.932,83.3699,34.9538,14.7783
30,390.105,46.5361,121.973,78.4691,23.8608
40,527.199,63.5754,154.176,96.8853,66.1753
50,683.39,86.4606,193.318,148.619,110.0
60,794.958,104.083,226.643,172.848,153.872
70,922.616,123.8,337.822,199.161,172.202
80,1044.91,144.706,390.711,210.428,191.358
90,1152.35,166.044,459.663,292.083,182.078
100,1269.24,184.926,477.98,317.499,181.36
200,2583.81,395.782,948.333,645.566,235.229
300,3845.41,600.303,1395.07,875.953,313.98
400,5008.77,843.401,1862.22,1176.22,399.455
500,6347.38,1058.96,2336.08,1397.77,466.652
600,7640.84,1276.57,2806.73,1597.17,578.824
700,8790.44,1442.19,3322.92,1946.98,692.611
800,10147.1,1669.0,3716.0,2123.81,794.686
900,11276.0,1868.19,4191.67,2374.23,945.071
1000,12551.7,2076.93,4642.29,2782.5,854.379
2000,26039.5,4207.62,9237.08,5939.87,5424.72
3000,37630.0,6382.79,14157.3,9956.9,6253.06
4000,49805.8,8779.15,22283.4,13120.0,6226.38
5000,63091.2,18813.7,27701.2,14519.0,6794.58
6000,75125.9,23363.0,33026.6,24287.9,7372.5
7000,88993.0,26351.3,38612.5,28438.7,8347.92
8000,101061.0,29389.5,44295.0,28805.8,9296.48
9000,113811.0,28531.6,49345.4,29685.0,10130.4
10000,126058.0,31399.2,54924.6,30741.6,11524.4
20000,256128.0,53953.7,109742.0,64600.0,21725.8
30000,384523.0,81884.9,168147.0,132612.0,33707.9
40000,516141.0,106834.0,224902.0,138290.0,65240.8
50000,650580.0,132594.0,275440.0,237430.0,143717.0
60000,775238.0,158789.0,331122.0,278442.0,189564.0
70000,900107.0,185526.0,389094.0,293502.0,228808.0
80000,1027910.0,212662.0,445063.0,303045.0,249113.0
90000,1175380.0,237013.0,508346.0,427844.0,240548.0
100000,1292720.0,264657.0,555778.0,485770.0,247551.0


==> data/access-set.csv <==
Size,F::set,std::set,absl::btree_set,folly::F14FastSet,immer::set
10,88.5779,16.7665,41.8609,20.2053,9.11905
20,179.181,30.9196,82.7834,38.3024,15.8279
30,250.486,46.1464,119.427,76.0335,25.0994
40,342.833,66.1581,154.313,97.8005,61.4084
50,431.988,90.3349,196.496,150.167,110.319
60,528.85,104.114,226.76,178.908,154.569
70,622.168,124.187,327.733,218.909,172.672
80,677.594,142.67,387.575,212.136,188.719
90,763.126,164.171,432.582,284.891,181.804
100,843.706,184.709,484.285,309.791,184.299
200,1683.94,391.77,941.95,644.499,231.369
300,2650.97,598.543,1399.92,860.232,313.75
400,3355.92,818.003,1910.69,1188.11,392.849
500,4172.82,1025.05,2323.81,1398.83,500.628
600,5011.83,1240.2,2804.65,1581.63,574.647
700,6026.1,1445.3,3272.66,1857.69,691.439
800,6641.94,1659.25,3735.93,2226.46,784.812
900,7571.27,1870.04,4181.77,2792.44,913.163
1000,8343.36,2132.24,4722.5,2759.8,854.651
2000,16465.9,4287.3,9519.57,6210.97,5493.64
3000,26175.4,6365.68,14266.7,8386.06,5975.81
4000,32807.9,9379.78,22045.5,10309.0,6221.67
5000,40987.8,14486.0,27841.7,14844.4,6848.05
6000,49029.6,18492.9,33468.3,21927.0,7391.68
7000,58582.5,20768.3,38727.8,23846.2,7998.77
8000,66980.9,23885.4,43925.0,25667.1,9201.45
9000,75231.8,26629.2,49634.2,28284.6,9967.91
10000,83973.7,29154.2,55171.6,29315.9,11602.9
20000,173073.0,52652.9,110508.0,63963.3,23795.8
30000,258433.0,79007.6,166505.0,127033.0,33950.8
40000,344677.0,105305.0,225228.0,138238.0,64772.6
50000,427980.0,131718.0,279345.0,226043.0,134668.0
60000,513558.0,158292.0,331285.0,270111.0,189001.0
70000,600312.0,181779.0,386625.0,286374.0,226384.0
80000,685924.0,206546.0,449950.0,278458.0,239604.0
90000,772170.0,231600.0,507188.0,409853.0,240788.0
100000,854741.0,258767.0,563799.0,494097.0,242172.0


==> data/access-vector-slow.csv <==
Size,F::vector,std::vector,absl::InlinedVector,folly::fbvector,immer::flex_vector
10,37.9132,3.7264,5.04933,3.73825,16.8853
20,77.502,6.49031,6.76406,6.78271,35.9158
30,135.884,9.83501,10.1092,9.68608,50.2192
40,173.258,12.6332,12.698,12.6444,139.131
50,230.308,14.8969,15.4659,15.1567,153.369
60,272.918,18.6834,19.7473,18.036,174.194
70,342.179,20.9563,21.0493,20.8811,258.727
80,384.875,29.7968,24.203,29.6282,261.032
90,459.777,35.716,28.1652,32.2087,287.616
100,508.235,29.6669,29.7567,29.4229,374.864
200,1346.29,67.0138,66.0442,67.4516,732.143
300,2111.98,95.6995,95.1802,96.8694,1101.73
400,3272.72,124.786,123.926,124.845,1458.21
500,4362.85,153.17,153.142,153.342,1831.63
600,5418.57,182.187,181.158,182.616,2183.08
700,6761.42,210.336,210.829,210.855,2543.05
800,8707.96,239.186,237.987,239.32,2905.36
900,9854.4,269.304,267.0,268.543,3360.93
1000,11300.0,296.201,308.78,297.114,3712.26
2000,26481.3,583.559,582.446,583.624,8775.71
3000,42678.8,868.901,868.065,870.96,13161.5
4000,58260.6,1155.34,1155.73,1168.84,17558.0
5000,77297.1,1453.93,1439.86,1448.69,22117.6
6000,100220.0,1881.17,1894.21,1875.46,27703.5
7000,108839.0,2013.85,2009.64,2021.4,30826.8
8000,128564.0,2318.71,2316.42,2306.31,35489.2
9000,144961.0,2581.9,2597.57,2604.54,40417.6
10000,159832.0,2891.2,2865.22,3104.25,44309.7
20000,343835.0,5872.39,5796.55,5767.1,89701.7
30000,523830.0,8684.0,8761.09,8785.08,135335.0
40000,734535.0,11895.5,11834.0,11580.5,189466.0
50000,920312.0,14488.2,14602.5,14625.2,236546.0
60000,1104350.0,17280.5,17417.2,18021.3,282099.0
70000,1306400.0,21011.3,20491.4,21470.1,333580.0
80000,1488300.0,23272.1,23889.2,23765.5,381559.0
90000,1680700.0,30123.0,26540.6,26419.2,433202.0
100000,1872430.0,28783.4,30250.5,30038.4,475324.0


==> data/access-vector.csv <==
Size,F::vector,std::vector,absl::InlinedVector,folly::fbvector,immer::flex_vector
10,33.9494,3.67967,3.96118,3.71143,15.5089
20,72.6368,6.58365,7.14965,6.92919,36.0238
30,121.043,9.53709,9.86153,9.54089,51.1042
40,163.857,12.8591,13.1148,12.8191,141.831
50,213.606,15.499,15.8341,15.8022,156.643
60,246.238,18.0587,18.5709,18.0209,185.892
70,360.28,20.7657,21.1832,21.5315,256.192
80,409.733,29.7186,28.9587,23.4364,268.968
90,494.87,32.7989,32.1684,26.2994,281.535
100,535.918,29.2144,29.7472,29.3334,363.112
200,1303.87,67.7723,67.1304,66.9977,730.832
300,1888.57,95.9657,95.0266,95.9055,1129.81
400,2930.89,131.755,124.316,124.86,1482.8
500,3556.16,152.995,152.543,153.221,1878.47
600,4514.05,182.398,181.539,186.204,2189.54
700,5465.41,210.262,214.925,210.599,2542.08
800,7149.03,238.809,252.022,238.606,2973.54
900,8369.99,270.082,272.137,267.008,3461.5
1000,9024.17,306.918,330.082,301.407,3712.58
2000,21438.3,583.242,590.56,581.475,8791.0
3000,35821.2,870.81,866.471,868.135,13151.5
4000,51368.3,1201.19,1168.31,1164.42,17510.8
5000,69207.9,1438.68,1447.19,1438.87,21970.9
6000,91900.8,1874.95,1862.18,1806.88,28375.8
7000,120588.0,2101.14,2114.05,2097.81,33095.8
8000,134806.0,2668.15,2809.88,2399.17,36683.8
9000,145878.0,2695.83,2833.26,2722.71,41268.3
10000,184055.0,3010.28,3432.15,3012.78,46202.4
20000,341730.0,6101.38,6033.48,6035.66,101981.0
30000,505808.0,8890.42,8879.56,8984.81,136613.0
40000,700973.0,11860.0,11827.1,11926.9,189493.0
50000,899936.0,14912.3,14957.3,15131.6,236799.0
60000,1048920.0,18787.0,17907.9,17300.5,283833.0
70000,1235420.0,20253.8,20230.0,20978.3,331325.0
80000,1418300.0,23794.2,25148.3,23631.7,379071.0
90000,1600810.0,29975.8,28688.4,27350.0,440176.0
100000,1787000.0,30572.1,29051.6,29775.9,474756.0


==> data/append-it-set-slow.csv <==
Size,F::set,std::set,absl::btree_set,folly::F14FastSet,immer::set
10,703.131,228.015,236.169,316.964,473.434
20,1375.24,490.13,524.612,620.739,1071.02
30,2069.17,758.479,961.063,966.394,1490.91
40,2744.58,1025.29,1430.87,1067.25,2335.6
50,3583.34,1323.78,2096.67,1433.98,3470.32
60,4115.52,1546.58,2901.32,1600.12,4661.56
70,4796.15,1869.26,3168.01,1758.47,6028.21
80,5469.58,2125.27,3434.17,1877.78,7198.77
90,6160.28,2416.13,3823.18,2451.14,8433.75
100,6830.13,2653.88,4397.91,2564.73,9646.28
200,13678.5,5484.16,9556.69,4720.52,22179.6
300,22530.8,8450.42,15132.9,6048.89,34317.5
400,27524.6,11469.6,19346.3,8706.06,46717.9
500,34177.4,14246.2,24719.1,9871.9,59043.8
600,41014.9,19347.1,29647.1,11326.5,71415.1
700,47824.6,22138.8,34310.0,15160.6,83354.9
800,55884.1,25216.7,39616.7,16394.2,95655.4
900,61655.1,28027.1,44225.5,17415.4,107293.0
1000,68572.9,31442.1,49586.2,18625.8,119172.0
2000,139129.0,66605.9,100355.0,37426.6,309317.0
3000,208017.0,103569.0,149173.0,60560.8,521556.0
4000,280847.0,140235.0,204470.0,73998.8,721792.0
5000,348933.0,183293.0,254748.0,90320.1,928558.0
6000,422898.0,225320.0,304783.0,127925.0,1140270.0
7000,493941.0,262750.0,360708.0,142960.0,1342530.0
8000,558848.0,300912.0,414316.0,156995.0,1549720.0
9000,626455.0,337661.0,481764.0,176276.0,1762850.0
10000,705938.0,377667.0,514689.0,200289.0,1967980.0
20000,1401410.0,1147330.0,1038480.0,454222.0,4053950.0
30000,2120990.0,1869960.0,1591580.0,738066.0,6169580.0
40000,2822870.0,2799070.0,2078480.0,972938.0,8636330.0
50000,3523090.0,4311390.0,2601430.0,1324260.0,11543600.0
60000,4249180.0,4754670.0,3140790.0,1469580.0,15272500.0
70000,4941090.0,5865530.0,3653210.0,1672490.0,19798500.0
80000,5655050.0,8005850.0,4144310.0,1923100.0,23267600.0
90000,6346620.0,8671840.0,4704530.0,2491390.0,26812500.0
100000,7078910.0,10010600.0,5207590.0,2623790.0,30116300.0


==> data/append-it-set.csv <==
Size,F::set,std::set,absl::btree_set,folly::F14FastSet,immer::set
10,300.769,228.737,257.376,317.82,471.941
20,568.965,492.608,519.324,618.766,1022.52
30,904.307,770.646,909.412,904.446,1484.36
40,1129.73,1023.86,1499.13,1050.34,2316.5
50,1423.52,1305.04,2089.17,1422.43,3410.09
60,1704.82,1576.17,2917.57,1573.16,4586.96
70,1973.95,1812.41,3192.83,1739.81,5915.15
80,2268.21,2095.73,3463.85,1891.72,7135.29
90,2566.66,2474.53,3918.95,2486.73,9096.88
100,2815.21,2722.21,4392.2,2542.15,9774.77
200,5644.86,5449.16,11168.8,4808.75,21868.8
300,8403.11,8434.16,14934.0,5962.34,34513.0
400,11183.7,11380.2,19443.3,8699.59,47356.2
500,14139.2,14159.1,24732.1,10039.4,61725.8
600,16812.1,19346.7,29600.0,11136.6,73094.2
700,19583.0,22032.9,34325.3,15265.0,86127.1
800,22776.3,25179.1,39602.5,16547.5,97694.5
900,25540.9,28113.7,44277.1,17545.8,112520.0
1000,28490.8,31301.3,49879.5,18746.7,124004.0
2000,56977.1,66557.5,98912.9,36049.1,318390.0
3000,85690.9,102208.0,148979.0,61553.0,527602.0
4000,114554.0,142770.0,199365.0,75012.9,738226.0
5000,143480.0,181920.0,253657.0,90913.7,954066.0
6000,171767.0,217817.0,304117.0,130142.0,1169440.0
7000,201001.0,259117.0,358237.0,144380.0,1377970.0
8000,230207.0,301316.0,409733.0,160694.0,1594980.0
9000,259070.0,342695.0,458784.0,179965.0,1801380.0
10000,287407.0,387926.0,513250.0,203904.0,2015730.0
20000,574674.0,1052580.0,1038180.0,457898.0,4140490.0
30000,860820.0,1859910.0,1571730.0,742327.0,6480250.0
40000,1150340.0,3155980.0,2107270.0,970315.0,9313980.0
50000,1461320.0,4099200.0,2845550.0,1499040.0,13460000.0
60000,1753350.0,5564860.0,3308340.0,1675600.0,18581600.0
70000,2145660.0,6881160.0,3889830.0,1791780.0,24171500.0
80000,2428880.0,7653850.0,4480370.0,2015860.0,24962100.0
90000,2854500.0,9158990.0,13622800.0,3229160.0,30998400.0
100000,2993540.0,10754900.0,5581770.0,2760010.0,32754700.0


==> data/append-it-vector-slow.csv <==
Size,F::vector,std::vector,absl::InlinedVector,folly::fbvector,immer::flex_vector
10,698.239,118.472,51.272,66.3949,725.198
20,1359.37,158.987,84.9646,117.141,1481.93
30,2105.83,184.588,118.521,152.599,2290.77
40,2784.72,241.461,149.971,228.038,2986.26
50,3486.09,277.113,182.084,276.285,3693.49
60,4107.82,282.386,204.92,290.818,4334.78
70,4678.66,352.64,234.459,375.153,4930.93
80,5676.12,387.417,274.917,422.669,6047.65
90,6260.41,417.849,306.306,467.929,6589.58
100,6954.03,439.028,337.744,488.581,7325.56
200,13928.5,701.99,650.847,893.424,14573.7
300,20859.5,976.353,962.786,1306.94,21960.4
400,27941.3,1183.27,1275.73,1669.92,29096.3
500,34367.5,1356.04,1557.55,1946.15,36827.9
600,41467.6,1675.33,1843.15,2415.71,44009.2
700,47769.2,1873.38,2164.43,2810.7,49929.1
800,54499.1,2007.13,2424.04,3302.99,57164.6
900,61367.5,2248.63,2763.56,3596.82,64429.6
1000,68108.7,2414.86,3142.9,3979.68,71505.8
2000,136540.0,4703.24,6404.86,7852.27,145295.0
3000,206583.0,7062.76,10280.8,11719.1,216472.0
4000,276968.0,8966.23,13253.8,17845.4,291623.0
5000,342657.0,13562.3,17893.3,20716.6,362088.0
6000,410176.0,14816.0,20873.3,27503.3,434680.0
7000,478527.0,17519.2,24310.0,29398.4,508660.0
8000,547749.0,19851.3,27937.1,34477.9,581200.0
9000,616074.0,23217.5,33610.0,38708.7,654853.0
10000,691892.0,27476.2,36958.3,43708.3,727813.0
20000,1381140.0,55383.3,73259.1,84619.2,1464480.0
30000,2052050.0,68834.2,104677.0,123184.0,2207290.0
40000,2740940.0,99362.1,145677.0,165564.0,2945810.0
50000,3425920.0,117669.0,176778.0,197587.0,3693200.0
60000,4108390.0,135110.0,208445.0,231529.0,4435410.0
70000,4793500.0,169042.0,259385.0,268382.0,5189650.0
80000,5506590.0,190146.0,300226.0,317838.0,5974890.0
90000,6215080.0,210035.0,329530.0,350071.0,6751470.0
100000,6925660.0,230986.0,368725.0,389377.0,7487940.0


==> data/append-it-vector.csv <==
Size,F::vector,std::vector,absl::InlinedVector,folly::fbvector,immer::flex_vector
10,299.868,118.64,51.7812,67.2721,719.881
20,554.97,157.403,85.4303,121.4,1425.83
30,832.588,176.02,114.243,151.301,2143.98
40,1192.62,233.125,144.044,228.459,2883.18
50,1373.87,251.501,174.372,265.832,3557.0
60,1638.71,276.868,205.223,297.583,4297.49
70,1917.82,364.246,234.368,388.664,4985.02
80,2179.34,375.114,272.328,438.512,5625.67
90,2457.37,401.23,302.7,454.607,6386.95
100,2732.14,420.048,330.38,487.04,7013.33
200,5516.25,666.793,637.168,874.877,13978.9
300,8243.74,945.182,992.686,1267.02,20932.1
400,10834.5,1131.25,1230.07,1635.25,28035.9
500,13562.3,1348.61,1556.12,2026.72,36347.9
600,16454.6,1624.63,1829.21,2398.45,42943.7
700,18984.2,1845.97,2171.43,2853.96,49833.7
800,21657.1,2029.02,2480.0,3172.91,57232.5
900,25129.5,2241.36,2720.29,3580.59,64530.8
1000,27655.0,2377.5,3166.32,4175.92,71633.7
2000,55819.1,4718.02,6398.64,7932.68,146049.0
3000,82437.1,6766.81,10141.9,12949.0,219539.0
4000,113248.0,9539.61,14154.8,17873.8,302190.0
5000,138414.0,13982.9,17835.9,21583.8,365495.0
6000,166725.0,15598.8,20865.4,26198.8,437931.0
7000,194156.0,17400.0,23988.3,31267.1,510429.0
8000,224449.0,18679.6,28713.3,33090.4,590059.0
9000,253624.0,23828.4,33762.1,37695.0,655635.0
10000,282000.0,27521.7,36915.4,44630.0,732095.0
20000,561972.0,48565.4,73606.6,84543.7,1475150.0
30000,842021.0,72299.6,103906.0,118616.0,2224480.0
40000,1125600.0,95909.2,146900.0,162650.0,2973210.0
50000,1405000.0,115308.0,178271.0,198317.0,3715980.0
60000,1684230.0,139417.0,209990.0,239045.0,4484840.0
70000,1955430.0,175030.0,266612.0,269105.0,5228250.0
80000,2249010.0,191422.0,291480.0,313853.0,5975930.0
90000,2545140.0,208012.0,334369.0,351034.0,6737040.0
100000,2807700.0,227975.0,371064.0,388383.0,7511160.0


==> data/append-set-slow.csv <==
Size,F::set,std::set,absl::btree_set,folly::F14FastSet,immer::set
10,243.531,230.472,218.692,317.858,509.761
20,734.26,498.247,527.542,614.421,999.557
30,1274.04,787.716,941.745,885.672,1492.01
40,1933.05,1048.1,1494.85,1062.81,2344.99
50,2790.33,1308.64,2288.63,1415.22,3512.08
60,3201.91,1602.92,3279.59,1655.63,4789.37
70,3864.59,1925.14,3617.66,1748.05,6228.75
80,4535.21,2183.54,3902.92,1871.3,7134.15
90,5219.46,2504.12,4275.31,2494.7,8454.18
100,5799.88,2790.9,4991.78,2626.25,9782.91
200,12126.7,5596.65,11633.6,4709.27,22155.8
300,19070.8,8710.22,17723.3,5986.23,34246.6
400,28324.2,12541.2,24797.9,9028.35,48526.7
500,31430.4,15564.6,31058.3,10060.0,60809.6
600,37815.0,21074.5,38218.0,10984.0,71387.1
700,44697.6,24025.5,43381.7,15175.8,84319.5
800,51962.1,28895.8,51746.6,16252.9,96113.3
900,58754.2,32932.1,57152.8,17376.7,106724.0
1000,64049.9,33975.0,65265.4,18530.4,119789.0
2000,132200.0,73772.9,138361.0,36560.1,310418.0
3000,197837.0,115088.0,217800.0,61763.3,520612.0
4000,269264.0,158613.0,296239.0,73297.1,723382.0
5000,332919.0,202120.0,375748.0,89262.5,934966.0
6000,402796.0,246072.0,454742.0,128158.0,1139710.0
7000,469120.0,290625.0,533351.0,143732.0,1344070.0
8000,532341.0,333640.0,616582.0,157273.0,1556260.0
9000,602470.0,381610.0,688644.0,177110.0,1768850.0
10000,676239.0,430975.0,796325.0,200306.0,1971730.0
20000,1352320.0,1087070.0,1555810.0,458840.0,4049350.0
30000,2026960.0,1910280.0,2337520.0,744201.0,6176070.0
40000,2702130.0,2798830.0,3126230.0,982254.0,8634050.0
50000,3440620.0,3760380.0,3951380.0,1340240.0,11505300.0
60000,4146730.0,4914220.0,4757160.0,1504410.0,15386400.0
70000,4821980.0,5698110.0,5589580.0,1696350.0,19796300.0
80000,5503460.0,7041910.0,6421090.0,1914280.0,23727500.0
90000,6239670.0,8245240.0,7234210.0,2480170.0,26924600.0
100000,6942130.0,9757820.0,8109240.0,2628530.0,32019700.0


==> data/append-set.csv <==
Size,F::set,std::set,absl::btree_set,folly::F14FastSet,immer::set
10,190.921,230.107,212.512,322.344,473.111
20,512.555,493.214,504.262,638.454,997.028
30,891.207,764.708,944.779,887.742,1504.13
40,1308.93,1046.06,1494.02,1055.42,2291.37
50,1751.85,1358.68,2261.37,1427.12,3373.49
60,2091.66,1572.0,3458.26,1646.37,4979.39
70,2537.08,1855.51,3560.91,1751.86,5853.04
80,2959.87,2158.49,3859.07,1876.44,7123.32
90,3351.34,2420.65,4344.79,2445.36,8422.73
100,3901.76,2702.98,4797.51,2572.92,9644.4
200,8004.57,5629.71,11132.5,4675.22,21835.8
300,12158.4,8656.88,17473.8,6002.5,34333.3
400,16323.4,11510.8,23423.3,8716.43,47006.2
500,20681.2,14784.4,30376.3,9872.09,59006.7
600,24934.1,20011.2,36260.8,11077.9,71178.8
700,28912.5,22789.6,42777.9,15171.8,82987.9
800,33282.5,26890.4,50017.9,16285.8,95227.1
900,37531.7,29752.5,55892.1,17414.6,107206.0
1000,42373.7,33840.8,66035.4,19202.1,119271.0
2000,85445.1,72936.2,135575.0,36198.3,313085.0
3000,127099.0,112761.0,214511.0,60012.1,527665.0
4000,170006.0,157592.0,296814.0,74026.7,759526.0
5000,210177.0,197298.0,369790.0,90137.9,930873.0
6000,255668.0,244137.0,443771.0,126966.0,1131180.0
7000,299284.0,291794.0,526146.0,142891.0,1358100.0
8000,337462.0,332026.0,600661.0,160065.0,1556620.0
9000,380182.0,382219.0,678812.0,178605.0,1799380.0
10000,435731.0,435688.0,758399.0,203144.0,1980120.0
20000,877095.0,1194620.0,1539850.0,458077.0,4150890.0
30000,1308970.0,1929620.0,2319940.0,745615.0,6182550.0
40000,1746410.0,3382750.0,3100240.0,966620.0,8743650.0
50000,2190700.0,3947750.0,3921060.0,1340770.0,11717900.0
60000,2632600.0,4908850.0,4732990.0,1505530.0,15464400.0
70000,3047280.0,6656790.0,5498160.0,1765850.0,20129000.0
80000,3498940.0,6673960.0,6299590.0,1909000.0,23678500.0
90000,3925470.0,7965050.0,7140990.0,2462980.0,28552400.0
100000,4362690.0,9134410.0,8041700.0,2611220.0,30913600.0


==> data/append-vector-slow.csv <==
Size,F::vector,std::vector,absl::InlinedVector,folly::fbvector,immer::flex_vector
10,146.697,112.82,27.78,42.9427,343.327
20,268.66,141.398,36.9115,67.9548,672.279
30,349.917,165.149,51.1206,77.4913,1029.03
40,517.662,199.772,72.8035,111.408,1371.54
50,673.701,221.928,91.1941,115.719,1702.01
60,815.726,245.834,112.248,118.293,2060.15
70,966.855,331.358,128.366,172.071,2449.83
80,1082.4,345.167,147.151,183.086,2818.83
90,1218.93,375.817,171.193,215.251,3179.67
100,1369.39,430.555,189.637,188.103,3566.85
200,2952.1,635.618,382.974,280.001,7071.27
300,4426.38,906.366,575.854,400.612,10692.1
400,6044.06,1142.32,769.86,449.259,14171.0
500,7727.93,1343.5,960.509,498.233,17801.3
600,9218.98,1610.77,1177.86,661.43,21281.8
700,10836.7,1845.34,1343.31,715.63,25198.8
800,12462.5,2019.46,1624.59,927.682,28700.1
900,14005.8,2286.73,1728.8,936.809,32408.5
1000,15631.3,2456.32,1945.47,988.486,35903.8
2000,33253.0,5220.34,4202.85,2073.48,73169.3
3000,49501.0,6861.99,6749.35,3061.34,112646.0
4000,68489.7,8573.97,8744.62,5373.57,147616.0
5000,103556.0,13438.6,12608.8,6721.38,186032.0
6000,105237.0,15023.4,14496.9,8916.09,226595.0
7000,121290.0,20099.2,16935.0,9205.25,262645.0
8000,138157.0,20587.5,18571.8,10486.1,293937.0
9000,156831.0,23579.7,23253.0,13166.3,338655.0
10000,174565.0,27282.9,26990.9,12203.4,375717.0
20000,350034.0,55233.8,50157.2,23792.2,747224.0
30000,534772.0,71254.7,70070.5,37410.1,1142230.0
40000,711424.0,101410.0,98767.1,41946.4,1545660.0
50000,893597.0,118217.0,118871.0,56306.3,1939330.0
60000,1066910.0,136763.0,140850.0,59662.2,2329620.0
70000,1254360.0,169224.0,181475.0,58520.5,2715150.0
80000,1426000.0,189572.0,197476.0,79893.4,3146500.0
90000,1606550.0,214616.0,218600.0,92014.2,3538460.0
100000,1790270.0,228704.0,239578.0,100057.0,3942160.0


==> data/append-vector.csv <==
Size,F::vector,std::vector,absl::InlinedVector,folly::fbvector,immer::flex_vector
10,69.3713,102.126,25.3206,42.1763,333.249
20,142.726,145.268,36.2356,69.6292,661.831
30,188.413,165.013,51.9116,75.5463,1009.32
40,270.202,200.95,74.4141,115.294,1380.76
50,354.582,226.006,93.3306,118.218,1730.25
60,413.12,248.408,114.458,119.821,2073.28
70,481.333,334.184,130.79,173.289,2469.17
80,545.43,353.225,148.134,174.82,2784.59
90,605.909,372.917,166.433,200.669,3158.12
100,670.799,398.322,190.191,185.786,3470.49
200,1444.07,640.546,402.298,282.873,7124.99
300,2188.23,924.235,588.248,412.042,10590.4
400,2951.74,1184.94,776.08,464.37,14693.8
500,3693.17,1316.41,965.371,499.608,17879.6
600,4380.73,1686.21,1151.17,760.399,21544.5
700,5126.36,1796.34,1407.12,718.605,24583.7
800,5887.64,2018.57,1614.74,854.143,29809.7
900,6692.1,2212.91,1741.13,918.822,31953.3
1000,7464.44,2412.26,1917.13,975.689,35340.9
2000,15215.4,4544.06,4202.18,2119.95,72731.2
3000,23088.7,6696.65,6798.59,2958.33,109172.0
4000,29957.5,8876.66,8796.47,5222.91,145472.0
5000,43454.2,13537.5,13637.7,6689.86,184346.0
6000,49036.2,17147.7,15642.1,8769.6,231246.0
7000,62688.8,17692.9,17435.0,9860.4,263946.0
8000,64098.4,21568.8,19465.9,8654.17,316820.0
9000,73049.6,26821.3,25110.4,11522.5,337571.0
10000,82310.0,26452.5,26523.7,12095.6,385636.0
20000,169848.0,49939.6,56844.6,25068.4,753878.0
30000,255503.0,69179.6,74080.4,38128.7,1137600.0
40000,341017.0,99251.3,102139.0,54306.7,1527360.0
50000,426286.0,120672.0,122598.0,49575.8,1916580.0
60000,515180.0,139432.0,142355.0,58912.6,2305150.0
70000,601607.0,182747.0,183508.0,60637.4,2697020.0
80000,687916.0,211619.0,209252.0,81034.6,3239800.0
90000,776643.0,218712.0,223246.0,92882.1,3613720.0
100000,867782.0,240738.0,243855.0,97122.4,3903810.0


==> data/concat-vector-slow.csv <==
Size,F::vector,std::vector,absl::InlinedVector,folly::fbvector,immer::flex_vector
10,460.87,129.525,133.391,120.946,86.21
20,483.441,144.365,126.812,126.519,100.151
30,460.351,161.573,133.894,152.663,97.979
40,456.351,163.116,141.823,153.687,135.881
50,480.455,175.43,132.871,167.62,151.158
60,456.373,181.793,139.772,175.938,145.976
70,800.4,183.545,149.402,172.883,170.308
80,789.628,159.432,145.211,172.199,138.888
90,799.39,165.475,143.733,196.749,151.178
100,811.572,166.334,148.176,184.839,172.927
200,1455.7,187.999,175.681,234.15,238.924
300,1490.15,249.793,201.337,282.296,313.987
400,2106.36,254.482,250.891,343.368,1407.83
500,1971.35,291.602,278.739,408.664,1463.1
600,2657.93,325.294,280.106,464.394,1529.94
700,2035.43,351.503,308.661,498.871,1967.7
800,2185.53,375.55,333.017,571.189,1877.6
900,2022.18,400.816,357.803,614.557,1894.41
1000,2199.08,433.785,383.487,686.953,2411.73
2000,3386.67,756.253,1155.39,1349.14,3025.7
3000,3030.92,1764.96,1877.59,1748.04,2918.13
4000,3607.95,1951.91,2080.66,2260.11,2992.72
5000,4172.62,2275.07,4336.89,3470.5,3433.6
6000,4354.4,3932.72,4154.1,4126.46,3348.84
7000,4742.51,5216.36,4321.1,5484.79,3426.85
8000,3523.11,5779.29,4873.57,6331.97,3951.77
9000,3561.0,6820.87,7434.34,7147.93,4160.74
10000,4429.4,7860.16,7977.78,9653.23,4993.03
20000,5910.59,13664.4,15072.9,14193.3,5718.92
30000,5267.11,23051.5,21552.5,29798.8,6005.61
40000,5315.24,24820.3,29586.4,28540.9,6254.05
50000,5794.62,30110.9,35253.4,54528.4,6404.74
60000,6692.66,37443.4,41268.0,40265.5,6577.82
70000,6426.68,29763.0,49784.3,36683.3,6643.78
80000,5735.32,38253.5,57967.1,42739.2,6961.99
90000,6006.0,49780.1,60158.4,65825.5,6843.77
100000,6299.08,66020.4,69490.6,57258.4,6921.83


==> data/concat-vector.csv <==
Size,F::vector,std::vector,absl::InlinedVector,folly::fbvector,immer::flex_vector
10,223.437,137.275,134.331,123.902,87.1688
20,216.936,144.745,124.323,129.163,94.8288
30,217.164,165.963,132.051,152.546,97.9493
40,215.594,170.412,131.573,154.17,137.293
50,214.055,178.174,131.51,172.517,144.214
60,209.492,182.215,145.42,177.531,146.089
70,379.866,190.322,152.284,173.214,168.363
80,378.954,162.736,140.761,177.6,136.007
90,378.333,165.275,155.959,180.657,148.837
100,377.083,168.759,149.305,186.359,173.201
200,592.263,202.776,177.106,239.662,239.124
300,617.961,240.368,208.374,301.303,307.981
400,841.191,255.553,235.095,329.311,1383.2
500,802.956,299.984,262.48,391.983,1461.28
600,1017.73,316.761,274.483,459.641,1497.01
700,863.625,354.432,307.343,523.058,2005.23
800,864.827,383.701,331.468,559.986,1859.36
900,815.207,412.785,377.056,610.001,1893.84
1000,896.202,497.321,392.906,676.809,2447.86
2000,1292.76,798.265,1061.15,1424.07,3015.35
3000,1257.31,1528.71,1890.75,1681.67,2985.76
4000,1428.61,1997.87,2146.2,2211.15,2997.44
5000,1668.42,2413.49,4036.24,3612.42,3610.0
6000,1734.17,4001.59,4194.35,4051.99,3489.68
7000,2072.17,3773.59,4180.2,5300.21,3666.67
8000,1504.17,4796.33,4690.94,6412.09,4060.34
9000,1526.85,5615.43,7644.45,8654.3,5002.41
10000,1890.55,6412.78,9494.79,8630.02,5366.35
20000,2269.22,11095.0,15581.9,14460.2,5728.47
30000,2154.74,14346.2,21958.3,30333.4,6146.81
40000,2154.32,26762.9,29416.7,28967.0,6301.68
50000,2240.73,47646.6,35220.8,37373.3,6399.17
60000,2599.63,31182.5,42017.5,40864.6,6922.37
70000,2571.96,36520.0,48764.5,50834.2,6875.71
80000,2334.38,36006.6,56297.9,44232.5,7043.2
90000,2391.91,56207.5,62298.7,61072.5,6956.23
100000,2514.71,52892.5,71455.8,60928.2,7114.87


==> data/erase-it-set-slow.csv <==
Size,F::set,std::set,absl::btree_set,folly::F14FastSet,immer::set
10,612.213,293.683,297.113,88.4946,437.221
20,1578.07,644.409,645.589,152.339,954.686
30,1973.39,960.196,1142.68,212.634,1493.37
40,2644.93,1316.32,1821.02,277.666,2332.39
50,3343.59,1631.25,2703.75,363.517,3224.09
60,4052.4,2002.4,3736.91,404.376,4053.95
70,4762.48,2368.98,4256.78,477.222,5195.0
80,5529.98,2702.08,4732.51,550.016,6708.19
90,5941.53,3035.21,5527.5,646.772,7448.35
100,6646.26,3506.1,6108.75,702.766,8454.41
200,13422.9,7125.41,12695.9,1529.09,19510.0
300,20350.0,10921.3,19417.5,2160.51,30209.2
400,26517.5,14477.1,25599.6,2932.37,41305.8
500,33471.7,18474.1,32400.4,3619.08,52074.5
600,39902.2,23184.2,38736.2,4303.86,63443.7
700,46665.3,27185.5,45435.4,5357.21,72945.8
800,53384.6,31364.2,52695.4,6213.33,84165.4
900,60130.4,35209.6,58234.1,6846.14,95367.5
1000,66662.9,39062.9,64842.5,7793.32,106186.0
2000,133942.0,81256.7,130029.0,16047.0,253830.0
3000,202702.0,126575.0,199677.0,24309.2,433308.0
4000,269395.0,170191.0,273702.0,32405.0,618969.0
5000,347657.0,216657.0,337244.0,39565.0,779160.0
6000,438835.0,260789.0,405612.0,51995.8,938808.0
7000,477354.0,306980.0,477970.0,62487.9,1099110.0
8000,545874.0,353642.0,547451.0,71517.1,1268450.0
9000,613051.0,398387.0,609690.0,84447.9,1445050.0
10000,676405.0,452292.0,681566.0,95015.8,1602660.0
20000,1356350.0,1334480.0,1371340.0,209158.0,3199530.0
30000,2058140.0,2348910.0,2056980.0,320169.0,4759810.0
40000,2703790.0,3147260.0,2730590.0,425049.0,6766750.0
50000,3400580.0,4789820.0,3406410.0,480728.0,8804130.0
60000,4120070.0,6054460.0,4107960.0,609998.0,21010900.0
70000,4801570.0,6402120.0,4808590.0,729695.0,13265300.0
80000,5459110.0,7548280.0,5477030.0,820443.0,15859000.0
90000,6176800.0,8839750.0,6165220.0,778760.0,18151900.0
100000,6833370.0,9958980.0,6850590.0,916336.0,20015400.0


==> data/erase-it-set.csv <==
Size,F::set,std::set,absl::btree_set,folly::F14FastSet,immer::set
10,284.025,282.988,288.222,88.1781,438.642
20,703.207,625.4,652.644,156.769,942.161
30,924.655,951.018,1125.98,215.386,1535.61
40,1257.41,1287.6,1802.17,291.221,2215.07
50,1641.25,1656.3,2684.57,359.762,3207.43
60,1894.22,2101.41,3795.01,415.392,4445.93
70,2224.88,2401.6,4308.02,468.374,5217.67
80,2580.12,2703.39,4794.47,519.295,6450.96
90,2805.98,3098.91,5652.78,659.039,7379.58
100,3247.58,3466.25,6705.99,674.051,8536.24
200,6493.06,7257.21,13033.9,1492.43,19411.2
300,9596.46,10960.4,19306.3,2207.85,30709.2
400,13302.1,15776.3,25646.2,3606.26,42858.8
500,15610.4,18506.3,33564.2,3593.08,54457.9
600,18595.0,23247.1,38947.1,4261.47,65028.3
700,21646.7,26995.8,45145.5,5404.86,74777.0
800,24789.6,31107.9,52033.3,6633.19,84105.4
900,29451.2,35453.3,58397.1,6977.37,96953.8
1000,31734.2,39120.0,64925.1,7979.4,108231.0
2000,63130.9,81484.1,130130.0,15968.0,259347.0
3000,94193.8,124322.0,200014.0,23970.0,438752.0
4000,126682.0,170604.0,271810.0,32912.5,628230.0
5000,158840.0,216924.0,342083.0,40133.3,790109.0
6000,191109.0,264305.0,404889.0,51742.5,977044.0
7000,221840.0,309727.0,469648.0,61134.2,1123260.0
8000,253723.0,359179.0,549943.0,71895.0,1298200.0
9000,286865.0,400728.0,621336.0,84485.4,1466850.0
10000,317519.0,454672.0,683619.0,89812.9,1638210.0
20000,655705.0,1333700.0,1387820.0,209210.0,3258680.0
30000,955531.0,2179910.0,2081550.0,320826.0,4849160.0
40000,1426330.0,3702160.0,3107550.0,501181.0,7572950.0
50000,1624790.0,4372450.0,3548680.0,527475.0,10107700.0
60000,2212100.0,6561590.0,4397010.0,651653.0,22465400.0
70000,2396070.0,7681210.0,5186260.0,777532.0,15335600.0
80000,2593510.0,8389450.0,5625040.0,899518.0,17506900.0
90000,2930770.0,9928480.0,6321020.0,804802.0,19589800.0
100000,3250290.0,10596000.0,7255510.0,1011660.0,22640100.0


==> data/erase-it-vector-slow.csv <==
Size,F::vector,std::vector,absl::InlinedVector,folly::fbvector,immer::flex_vector
10,556.281,21.7181,113.628,23.2371,680.453
20,1245.74,27.9973,213.857,31.3517,1400.83
30,1811.02,34.6949,216.572,40.2772,2105.73
40,2476.14,49.9567,192.064,57.9198,2781.67
50,3139.58,57.176,196.977,66.9169,3312.0
60,3594.93,66.7004,213.714,73.3553,3979.59
70,4003.23,79.8992,293.368,86.5401,4820.4
80,4853.11,88.7883,265.274,94.956,5701.54
90,5376.25,100.988,296.03,105.828,6233.89
100,6070.68,109.659,311.021,123.677,7007.79
200,12245.4,208.386,572.461,203.032,14357.5
300,18093.7,293.101,779.739,288.098,20879.5
400,23631.7,378.272,918.358,376.755,27771.6
500,30064.6,448.763,1206.29,439.069,33782.0
600,34891.2,556.119,1349.7,531.488,43178.8
700,41252.5,629.236,1627.17,628.298,47192.5
800,48368.8,715.874,1835.32,708.655,53654.2
900,52731.7,814.339,2009.01,782.145,61507.9
1000,60392.0,905.49,2175.89,860.138,66951.6
2000,122076.0,1765.56,4343.32,1674.04,137048.0
3000,180345.0,2691.67,6478.05,2477.15,205947.0
4000,241495.0,3917.0,9397.08,3320.41,272243.0
5000,298965.0,5597.08,11431.0,4748.55,341854.0
6000,357933.0,6510.27,14271.7,6246.53,408622.0
7000,419730.0,6817.37,15849.6,7467.37,479936.0
8000,479355.0,7749.56,18116.7,7463.38,547567.0
9000,537740.0,8680.83,20399.7,9766.25,617430.0
10000,597118.0,9662.72,24260.8,10862.7,688462.0
20000,1195700.0,18534.6,48153.8,21449.5,1386630.0
30000,1792830.0,29286.7,67857.9,31863.8,2089040.0
40000,2408320.0,38556.7,93912.5,36849.6,2789250.0
50000,2981820.0,49680.0,114721.0,45805.0,3494530.0
60000,3585970.0,57149.2,136945.0,53984.6,4208270.0
70000,4231380.0,67433.6,157789.0,72043.3,4954020.0
80000,4821830.0,75844.6,179243.0,72552.1,5657980.0
90000,5420860.0,85025.7,204650.0,79056.2,6381070.0
100000,6022690.0,99920.0,227566.0,88257.1,7110720.0


==> data/erase-it-vector.csv <==
Size,F::vector,std::vector,absl::InlinedVector,folly::fbvector,immer::flex_vector
10,263.487,21.029,113.875,22.7991,681.515
20,572.87,27.1445,262.712,29.6826,1344.81
30,877.988,34.7904,167.565,38.6787,2028.85
40,1093.45,48.3703,207.878,55.8035,2679.58
50,1383.11,57.5244,202.319,66.0942,3316.83
60,1665.8,69.0724,220.967,72.5019,4030.43
70,1915.01,76.8588,240.397,84.3422,4642.29
80,2252.32,85.0245,265.76,92.6981,5284.29
90,2681.26,95.1055,278.475,100.765,5987.23
100,3003.46,103.773,299.378,118.223,6582.35
200,5682.23,189.694,526.723,195.143,13262.3
300,8259.81,274.066,712.213,279.311,19634.1
400,11487.9,364.349,934.191,364.491,27497.5
500,13902.1,451.568,1157.98,440.989,32793.3
600,16530.4,552.855,1380.21,530.804,39539.6
700,19379.6,631.163,1558.13,616.368,47313.3
800,22348.3,763.211,1770.79,703.464,53174.6
900,25600.9,859.473,2002.76,774.718,59540.0
1000,28304.6,887.748,2176.85,857.744,66986.8
2000,56371.3,1803.84,4683.0,1685.14,136251.0
3000,84420.1,2688.28,6559.14,2537.43,205802.0
4000,113112.0,3476.19,8879.8,3725.17,276377.0
5000,140876.0,4979.87,12436.5,5440.0,341737.0
6000,169980.0,5794.71,13564.1,6232.11,412968.0
7000,197727.0,7935.68,15806.2,6512.62,484321.0
8000,227399.0,9122.69,18164.2,8695.98,550566.0
9000,257846.0,10118.9,21890.8,8595.17,620910.0
10000,283711.0,9727.24,24240.8,9276.47,687263.0
20000,567398.0,22975.4,45057.5,18746.2,1394220.0
30000,856950.0,33357.2,68664.6,27730.4,2104610.0
40000,1135660.0,39965.0,99128.4,38711.2,2814260.0
50000,1418460.0,47952.6,112642.0,44927.5,3517860.0
60000,1712190.0,61831.7,134341.0,55182.1,4214840.0
70000,1993910.0,72250.9,160772.0,65270.4,4953800.0
80000,2285840.0,79604.6,183980.0,73787.9,5690220.0
90000,2571850.0,87950.4,205045.0,81525.4,6379900.0
100000,2844470.0,98119.6,224792.0,91378.8,7102260.0


==> data/set-size.csv <==
Size,immer::set,folly::F14FastSet,F::set,absl::btree_set,std::set
10,872,272,704,328,400
20,2480,544,1792,584,800
30,4920,1072,3008,584,1200
40,8320,1072,4672,1344,1600
50,11840,2112,6080,1344,2000
60,15360,2112,7232,1344,2400
70,18872,2112,9024,1600,2800
80,22392,2112,10368,1600,3200
90,25912,2112,11776,1600,3600
100,29464,4176,13440,1856,4000
200,66424,8288,28480,2624,8000
300,105880,8288,43456,3392,12000
400,147832,16496,59136,4160,16000
500,192280,16496,74560,5184,20000
600,239224,16496,89536,5952,24000
700,288664,16496,105344,6720,28000
800,340600,32896,120320,7488,32000
900,395064,32896,135744,8512,36000
1000,452024,32896,151424,10288,40000
2000,1090680,65680,305792,18984,80000
3000,1730424,65680,459840,27680,120000
4000,2377848,131744,614720,36632,160000
5000,3033080,131744,769152,45328,200000
6000,3696120,131744,923648,54024,240000
7000,4366968,263856,1078336,62720,280000
8000,5045624,263856,1232960,71672,320000
9000,5732088,263856,1387328,80368,360000
10000,6426360,263856,1542016,89064,400000
20000,13798520,528064,3088384,176792,800000
30000,21951480,1056464,4634432,265776,1200000
40000,31056760,1056464,6181376,353504,1600000
50000,40336760,2113248,7727936,441480,2000000
60000,49616760,2113248,9274240,529712,2400000
70000,58888568,2113248,10821568,617440,2800000
80000,68168568,2113248,12367552,705416,3200000
90000,77448568,2113248,13913920,793648,3600000
100000,86742136,4226800,15460608,881624,4000000


==> data/update-it-vector-slow.csv <==
Size,F::vector,std::vector,absl::InlinedVector,folly::fbvector,immer::flex_vector
10,692.081,21.4428,127.064,19.4408,328.664
20,1338.16,23.3632,122.841,22.7841,654.394
30,1866.25,28.4262,130.789,27.8693,1032.5
40,2455.07,41.5419,144.975,40.1125,2321.36
50,3138.24,44.9634,199.082,45.5127,2516.78
60,3493.59,45.704,156.693,50.2626,2898.05
70,4291.86,51.317,139.039,52.3274,4037.6
80,4980.41,56.6988,146.921,58.1473,4507.09
90,5520.86,61.2947,182.017,63.1874,4901.03
100,6155.12,70.2207,164.709,77.1648,6202.92
200,12474.2,112.342,205.616,118.918,13045.4
300,18209.1,148.37,270.777,150.695,19639.2
400,24343.0,188.354,307.555,207.374,26887.1
500,29412.5,227.193,330.652,231.484,33911.2
600,35715.5,272.977,380.637,274.846,42576.7
700,42181.7,307.534,400.845,308.308,54815.0
800,48017.8,367.716,522.639,344.195,64007.5
900,53714.5,467.652,504.696,380.875,81470.0
1000,59306.7,441.645,543.421,413.607,94879.1
2000,127730.0,892.106,1101.96,862.042,241002.0
3000,179617.0,1517.12,1573.51,1163.62,354574.0
4000,242580.0,1560.14,2133.33,2040.59,482464.0
5000,300915.0,2513.6,3437.59,2535.48,613051.0
6000,359626.0,2742.09,3626.38,2859.57,746842.0
7000,422538.0,4161.33,4644.47,3442.5,885005.0
8000,481915.0,3867.6,5627.07,3871.33,1029800.0
9000,539800.0,4341.77,5548.08,5896.65,1176590.0
10000,602277.0,5306.99,6051.1,6421.88,1325800.0
20000,1204800.0,12663.5,14182.1,25574.1,3076590.0
30000,1801000.0,17701.4,21232.1,26896.6,5264350.0
40000,2399960.0,18272.1,23249.6,31846.3,7672060.0
50000,2997050.0,22261.2,29430.4,36158.3,9508860.0
60000,3598130.0,27125.4,35036.2,40710.8,11803900.0
70000,4208390.0,31397.9,43818.3,44875.8,13996500.0
80000,4828110.0,36245.4,52991.7,49891.7,15871300.0
90000,5434220.0,39541.2,61331.7,55138.8,17814100.0
100000,6055560.0,49478.8,68107.1,73772.5,20424700.0


==> data/update-it-vector.csv <==
Size,F::vector,std::vector,absl::InlinedVector,folly::fbvector,immer::flex_vector
10,279.509,20.0612,234.176,19.1634,306.99
20,523.151,22.3007,121.425,22.41,623.612
30,726.268,26.9246,127.731,28.81,966.974
40,940.727,40.2626,146.446,38.7664,2068.28
50,1217.09,43.3699,135.744,43.9297,2365.53
60,1368.83,47.1497,140.775,47.668,2777.99
70,1633.0,51.2442,146.374,52.1346,3888.23
80,1904.95,56.0849,145.65,57.3005,4248.77
90,2099.21,58.9066,226.667,60.1122,5560.3
100,2286.61,71.9082,185.521,71.8761,6096.41
200,4576.36,106.672,207.642,114.173,12533.0
300,6591.81,144.531,257.777,148.129,18556.3
400,8879.36,180.64,288.218,193.531,25467.9
500,11020.8,223.576,325.716,248.513,32995.4
600,14001.9,265.08,375.134,273.866,42019.2
700,15816.2,315.661,466.909,314.982,52323.7
800,17430.4,344.371,439.797,368.828,63446.7
900,19732.1,445.651,526.042,381.163,78650.9
1000,21998.8,452.87,544.361,415.129,93498.8
2000,43978.3,970.459,1116.31,800.9,231224.0
3000,67943.7,1408.2,1581.29,1172.67,350747.0
4000,89387.9,1552.36,2091.02,1572.62,481329.0
5000,110975.0,2598.06,3191.91,3175.35,614434.0
6000,132899.0,3702.33,3648.55,2957.92,739375.0
7000,154518.0,3641.42,4288.11,4638.59,881510.0
8000,179358.0,4929.06,4833.34,3986.99,1024150.0
9000,200302.0,5858.75,6657.78,5849.06,1171490.0
10000,222472.0,4739.8,5989.73,6534.79,1327370.0
20000,448441.0,11008.1,13480.7,25603.3,3058720.0
30000,670957.0,13462.5,17540.4,26860.5,5273960.0
40000,894267.0,17851.6,28140.8,31779.6,7659740.0
50000,1118810.0,21042.9,28895.0,35784.1,9462770.0
60000,1349940.0,37314.6,34744.9,41064.9,11752300.0
70000,1570710.0,29398.7,40366.6,45313.0,13941900.0
80000,1785310.0,49230.8,45614.6,55427.9,15782400.0
90000,2018660.0,40502.5,52385.4,57661.7,17841300.0
100000,2242670.0,45018.8,62825.0,74565.4,20369300.0


==> data/update-vector-slow.csv <==
Size,F::vector,std::vector,absl::InlinedVector,folly::fbvector,immer::flex_vector
10,624.786,21.3008,133.077,19.5222,321.283
20,1275.19,22.5189,143.918,22.8299,698.686
30,2046.36,27.9913,142.44,27.3446,993.457
40,2613.12,42.4524,270.976,39.4833,2127.09
50,3507.94,44.0166,137.002,44.8062,2444.65
60,4297.11,49.9668,208.018,48.0217,2831.12
70,5796.82,50.8283,140.951,52.1226,4107.77
80,6588.91,54.6027,144.746,56.0411,4478.99
90,8438.07,61.5133,158.678,59.9021,4766.17
100,8566.67,63.0371,155.551,76.6034,5937.54
200,20597.5,112.903,261.049,114.992,12849.4
300,34333.0,156.734,271.116,158.633,18896.8
400,50512.2,201.216,305.786,200.689,26317.6
500,66280.1,233.288,373.907,233.004,33671.8
600,81606.4,277.745,405.759,280.189,43096.8
700,99818.0,318.759,458.238,321.284,52187.9
800,122842.0,358.96,503.363,362.429,64037.3
900,139168.0,442.306,553.513,400.932,79676.4
1000,157446.0,438.997,602.166,517.021,92458.8
2000,358715.0,826.91,1295.75,944.288,230510.0
3000,587171.0,1459.59,1909.21,1408.16,351571.0
4000,812771.0,1629.34,2526.44,1719.29,477404.0
5000,1040990.0,2836.09,3815.34,2941.81,611438.0
6000,1314140.0,2971.53,4387.84,2841.55,742691.0
7000,1507320.0,3495.43,4898.45,4222.53,883095.0
8000,1803410.0,3919.93,6427.24,3940.85,1010470.0
9000,2081630.0,4422.1,6644.34,4372.21,1158500.0
10000,2310650.0,4905.95,8172.53,6042.52,1304820.0
20000,4955960.0,9469.04,13774.6,9571.12,3027550.0
30000,7959970.0,13509.8,24048.9,16432.2,5156040.0
40000,11151500.0,17810.1,27368.4,21828.6,7557760.0
50000,14201400.0,28717.1,34361.3,22273.4,9401380.0
60000,17300600.0,30116.7,44933.9,27216.7,11590300.0
70000,22094000.0,33494.7,47441.3,34610.4,13809400.0
80000,24719900.0,33446.0,65977.1,37073.0,16015600.0
90000,27606200.0,39562.1,62027.1,42051.4,17732000.0
100000,31217200.0,48366.3,70410.5,46437.2,20351800.0


==> data/update-vector.csv <==
Size,F::vector,std::vector,absl::InlinedVector,folly::fbvector,immer::flex_vector
10,241.332,20.2774,139.873,19.9062,328.816
20,572.486,23.1004,176.138,22.1492,657.516
30,947.357,27.6255,138.623,29.0225,1000.93
40,1240.09,40.4647,143.854,39.8956,2132.29
50,1621.86,45.0056,176.141,45.3796,2408.63
60,1989.11,49.5371,159.796,45.4659,2795.77
70,2541.9,50.9976,140.485,52.4531,4045.27
80,2859.38,54.1725,159.226,55.4757,4370.83
90,3489.33,60.6105,160.18,60.5971,4965.83
100,3819.32,62.5067,154.716,74.7236,5930.41
200,8767.31,113.391,206.713,114.915,12878.1
300,14968.5,156.841,269.577,159.08,19795.3
400,22050.4,204.278,316.091,202.014,26116.7
500,29944.5,233.063,358.07,281.661,33155.0
600,37881.3,297.619,408.638,307.162,42652.6
700,44394.2,318.491,454.768,323.538,51583.0
800,55906.2,357.528,508.858,482.916,63106.7
900,64358.8,472.418,547.828,411.054,78892.1
1000,73296.6,541.342,611.876,518.989,95240.5
2000,169164.0,951.295,1279.56,916.73,226082.0
3000,274443.0,1612.5,1903.57,1249.26,342070.0
4000,379750.0,1685.0,2571.01,1650.09,470137.0
5000,484933.0,2929.73,3989.25,2618.67,621757.0
6000,604140.0,3093.5,4777.81,3266.25,752891.0
7000,691885.0,3652.59,5061.54,3508.76,929471.0
8000,852913.0,3987.09,5747.11,3937.08,1095550.0
9000,945098.0,4370.11,6455.43,4383.03,1248270.0
10000,1063200.0,5350.01,7242.49,5109.99,1349910.0
20000,2310140.0,14042.1,13769.0,10240.4,3074240.0
30000,3567080.0,14566.7,20662.1,13691.7,5258760.0
40000,4976900.0,19687.5,32184.6,18490.8,7629080.0
50000,6385360.0,23950.0,39506.2,31147.5,9493990.0
60000,7634570.0,28465.8,40424.5,34194.6,11788100.0
70000,9282830.0,32972.9,49114.5,31935.9,14273000.0
80000,10818900.0,40037.8,56029.2,49550.4,16025600.0
90000,12362200.0,42419.1,61571.6,42122.4,17858000.0
100000,13734900.0,47128.9,71948.8,46313.3,20255600.0


==> data/vector-size.csv <==
Size,immer::flex_vector,F::vector,folly::fbvector,std::vector,absl::InlinedVector
10,2720,384,192,248,0
20,5440,768,448,504,0
30,8160,960,448,504,0
40,11160,1408,960,1016,0
50,13880,1920,960,1016,0
60,16600,2112,960,1016,0
70,19600,2752,1984,2040,0
80,22320,3136,1984,2040,0
90,25040,3520,1984,2040,0
100,28040,3904,1984,2040,0
200,56080,8512,4032,4088,0
300,84120,12800,8128,8184,0
400,112160,17600,8128,8184,0
500,140200,22464,8128,8184,0
600,168240,26880,14272,16376,0
700,196280,31808,14272,16376,0
800,224320,36672,23488,16376,0
900,252640,41280,23488,16376,0
1000,280680,45888,23488,16376,0
2000,569760,93696,58048,32760,16000
3000,859120,141184,89152,65528,48000
4000,1148480,189184,135808,65528,48000
5000,1438400,237440,135808,131064,112000
6000,1727760,284992,205792,131064,112000
7000,2017120,332992,205792,131064,112000
8000,2306480,380864,205792,131064,112000
9000,2596400,428864,310768,262136,240000
10000,2885760,476480,310768,262136,240000
20000,5780480,956288,783160,524280,496000
30000,8675760,1435776,783160,524280,496000
40000,11633480,1916224,1413016,1048568,1008000
50000,14616400,2395840,1413016,1048568,1008000
60000,17598480,2875584,1413016,1048568,1008000
70000,20581400,3356032,1413016,2097144,2032000
80000,23563480,3835456,2672728,2097144,2032000
90000,26546400,4315456,2672728,2097144,2032000
100000,29528480,4795264,2672728,2097144,2032000

